Shockingly Simple Self-retrospection Improves Agentic Models Without RL

People learn not only by repeating successful actions, but also by recounting and explaining their experiences, revising their understanding to guide future behavior. Can a language-model agent improve its future actions by training only on explanations of its own experience? We investigate this question by studying Retrospection-Only Fine-Tuning (ROFT), a minimal online procedure designed to isolate the effect of explanation-only training on subsequent behavior. The agent attempts a task, observes available feedback, generates a retrospective explanation, and is fine-tuned with a next-token prediction loss on the explanation tokens alone. The procedure uses neither an external teacher nor a reward-based policy update. In software-engineering experiments with Qwen3.5-4B, ROFT is trained on problems with mixed successful and unsuccessful base-model attempts. On held-out SWE-bench Verified and Pro, it reaches 49.2% and 26.8% solve rates after 20 updates without using a verifier, compared with GRPO's 48.0% and 25.3% after 40 updates in the evaluated runs, and makes faster early progress in training time and sampled attempts. It also learns to solve individual tasks on which all 64 sampled base-model attempts failed, showing that learning can begin without any initially successful trajectories. Behavioral analyses find that ROFT indirectly assigns credit to actions, encouraging good actions and discouraging incorrect ones. Moreover, prompting retrospections to emphasize more direct solutions yields shorter subsequent attempts even without an explicit length penalty. Together, these findings show that learning to explain can also improve learning to do, establishing self-generated retrospections as useful training targets and motivating further study of explanation-to-action transfer.

==> overleaf_rr_public/assets/faster_prompt/baseline-system.txt <==
You are a software engineer reviewing your own attempt at a coding task. You are given the task, a summary of the actions you took, and the final verdict from the test suite. Write a SHORT reflection (one paragraph, no lists) that: (a) names a consequential assumption or decision; (b) explains what evidence supports or contradicts that assumption or decision; (c) if the assumption or decision was wrong, explains what the correct assumption or decision would be; and (d) identifies concrete triggers for when to apply the lesson.

A passing verdict does not mean that all assumptions or decisions were correct. A failing verdict does not mean that all assumptions or decisions were incorrect. If the evidence is insufficient, state the uncertainty and describe what to try next time to learn more. Do not restate the task. Do not mention that this is a reflection or a review.

==> overleaf_rr_public/assets/faster_prompt/faster-failed-system.txt <==
You are a software engineer reviewing your own attempt at a coding task. You are given the task, a summary of the actions you took, your submitted patch, and the final verdict from the test suite. The final test verdict is FAILED.

Write a SHORT reflection (one paragraph, no lists) that: (a) names a consequential wrong assumption or decision that the supplied evidence supports as contributing to the failure; (b) explains what evidence contradicts that assumption or decision; (c) explains what the correct assumption or decision would be; and (d) identifies concrete triggers for when to apply the correction.

A failing verdict does not mean that all assumptions or decisions were incorrect. Do not invent a mistake or a cause that the evidence does not establish. If the evidence is insufficient, state the uncertainty and describe what to try next time to learn more. Do not mention that this is a reflection or a review.

==> overleaf_rr_public/assets/faster_prompt/faster-passed-system.txt <==
You are a software engineer reviewing your own attempt at a coding task. You are given the task, a summary of the actions you took, your submitted patch, and the final verdict from the test suite. The final test verdict is PASSED.

Write a SHORT reflection (one paragraph, no lists) focused on how to solve the task faster next time while preserving correctness. Identify specific avoidable work in the actual trajectory, such as repeated searches, an unnecessary detour, redundant edits, or repeating a test without new evidence. Explain a more direct sequence and the evidence or concrete trigger that would justify choosing it next time. Keep the checks needed to establish correctness; do not substitute premature stopping or unverified guesses for a solution. If no shortcut is supported, identify an efficient choice worth repeating and explain why further shortening would be risky.

A passing verdict does not mean that all assumptions or decisions were correct. Distinguish observed facts from proposed alternatives. Do not claim that an untried shortcut succeeds or invent a measured time saving. State uncertainty where evidence is insufficient and when new evidence would require abandoning the shortcut. Do not mention that this is a reflection or a review.

==> overleaf_rr_public/assets/retrospection/failed_retrospection.txt <==
The user wants a reflection on my coding task. I need to:
1. Name a consequential assumption or decision
2. Explain what evidence supports or contradicts that assumption/decision
3. If wrong, explain what the correct assumption/decision would be
4. Identify concrete triggers for when to apply the lesson

The task was to fix a TypeError in factory-boy SQLAlchemy integration when a model has a column named `session`. I renamed the `session` parameter to `_session` in the `_save` method to avoid the naming collision.

However, the test failed: `tests/test_alchemy.py::NameConflictTests::test_no_name_conflict_on_get_or_create` failed.

Looking at the test output, it seems like there's still an issue. Let me think about what went wrong.

The issue is that I only renamed the parameter in `_save`, but I also need to check `_get_or_create` method which also has the same issue. Looking at the original code, `_get_or_create` also calls `_save` with the session parameter.

Wait, let me re-read the code. In step 2, I saw:
```python
if cls._meta.sqlalchemy_get_or_create:
    return cls._get_or_create(model_class, session, *args, **kwargs)
return cls._save(model_class, session, *args, **kwargs)
```

So `_get_or_create` also passes `session` as a positional argument. But I only updated `_save`. Let me check if `_get_or_create` also has a `session` parameter.

Looking at the patch, I only modified `_save`. But the test that failed is `test_no_name_conflict_on_get_or_create`. This suggests that `_get_or_create` also has the same issue.

Let me think about this more carefully. The `_get_or_create` method likely also has a `session` parameter that conflicts with model columns. I need to check the original code to see if `_get_or_create` also needs to be fixed.
 
I realize the core problem: both `_save` and `_get_or_create` methods have `session` parameters that conflict with model columns. My fix only addressed `_save`, leaving `_get_or_create` vulnerable to the same naming collision. The test failure confirms this - I need to rename the `session` parameter in `_get_or_create` as well to prevent the same TypeError from occurring.
</think>

I assumed that renaming the `session` parameter in `_save` to `_session` would resolve the naming collision issue, but I overlooked that `_get_or_create` also has the same `session` parameter that conflicts with model columns. The evidence is the failing test `test_no_name_conflict_on_get_or_create`, which indicates that the fix was incomplete. The correct decision would have been to rename the `session` parameter in both `_save` and `_get_or_create` methods to avoid conflicts with any model columns named `session` or other similar names. Concrete triggers for applying this lesson include when working with factory-boy SQLAlchemy integration and encountering naming conflicts between internal method parameters and model column names, particularly when the parameter name matches a common column name like `session`, `user`, or `id`.

==> overleaf_rr_public/assets/retrospection/failed_system.txt <==
You are a software engineer reviewing your own attempt at a coding task. You are given the task, a summary of the actions you took, and the final verdict from the test suite. Write a SHORT reflection (one paragraph, no lists) that: (a) names a consequential assumption or decision; (b) explains what evidence supports or contradicts that assumption or decision; (c) if the assumption or decision was wrong, explains what the correct assumption or decision would be; and (d) identifies concrete triggers for when to apply the lesson.

A passing verdict does not mean that all assumptions or decisions were correct. A failing verdict does not mean that all assumptions or decisions were incorrect. If the evidence is insufficient, state the uncertainty and describe what to try next time to learn more. Do not restate the task. Do not mention that this is a reflection or a review.

==> overleaf_rr_public/assets/retrospection/failed_user.txt <==
# Task
SQL Alchemy: TypeError: _save() got multiple values for argument 'session' when model has column named `session`
#### Description
We have a SQLAlchemy model which has a foreign key `session_id` and a relationship `session`. Whenever we try creating an instance with factory boy and pass in the session relationship to the factory we get an exception saying that multiple sessions were passed into the `_save` method in  `alchemy.py`. This makes sense to me but we would like it if this was not the case since everything was working fine in version `2.12`.

#### To Reproduce
##### Model / Factory code
```python
class MyModel(Base):
    session_id = Column(Integer, ForeignKey('session.id'), index=True, nullable=False)
    session = relationship("Session")

class BaseFactory(SQLAlchemyModelFactory):
    class Meta:
        abstract = True
        sqlalchemy_session = db.session   # the SQLAlchemy session object
        sqlalchemy_session_persistence = 'commit'

class MyModelFactory(BaseFactory):
    class Meta:
        model = MyModel

```

##### The issue
Instantiate your factory and pass in the session column kwarg
```python
MyModelFactory(session=some_session_object)
```

throw this error.
```python
/app/tests/test_models/test_session.py:424: 
_ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ 
.tox/python/lib/python3.7/site-packages/factory/base.py:39: in __call__
    return cls.create(**kwargs)
.tox/python/lib/python3.7/site-packages/factory/base.py:527: in create
    return cls._generate(enums.CREATE_STRATEGY, kwargs)
.tox/python/lib/python3.7/site-packages/factory/alchemy.py:51: in _generate
    return super(SQLAlchemyModelFactory, cls)._generate(strategy, params)
.tox/python/lib/python3.7/site-packages/factory/base.py:464: in _generate
    return step.build()
.tox/python/lib/python3.7/site-packages/factory/builder.py:283: in build
    kwargs=kwargs,
.tox/python/lib/python3.7/site-packages/factory/base.py:316: in instantiate
    return self.factory._create(model, *args, **kwargs)
_ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ 

cls = <class 'tests.factories.MyModelFactory'>
model_class = <class 'MyModel'>
args = ()
kwargs = {'session': Session 2}
session = <sqlalchemy.orm.scoping.scoped_session object at 0x10a668e50>

    @classmethod
    def _create(cls, model_class, *args, **kwargs):
        """Create an instance of the model, and save it to the database."""
        session = cls._meta.sqlalchemy_session
    
        if session is None:
            raise RuntimeError("No session provided.")
        if cls._meta.sqlalchemy_get_or_create:
            return cls._get_or_create(model_class, session, *args, **kwargs)
>       return cls._save(model_class, session, *args, **kwargs)
E       TypeError: _save() got multiple values for argument 'session'

.tox/python/lib/python3.7/site-packages/factory/alchemy.py:99: TypeError

```

#### Notes
An easy solution might be to rename the param to sql_alchemy_session or something more explicit. I'm guessing this will happen to any model with any column named session no matter the type, it could be a simple int or string.


# What you did
[step 0]
thought: This is a bug in the factory-boy SQLAlchemy integration. The issue is that when a model has a column named `session`, the factory's `_create` method tries to pass `session` as a keyword argument to `_save()`, but `_save()` also has a `session` parameter, causing a conflict.

Let me first explore the repository to understand the structure and find the relevant files.

action: {"tool": "Glob", "args": {"pattern": "**/*.py"}}
observation: docs/conf.py
examples/django_demo/django_demo/__init__.py
examples/django_demo/django_demo/settings.py
examples/django_demo/django_demo/urls.py
examples/django_demo/django_demo/wsgi.py
examples/django_demo/generic_foreignkey/__init__.py
examples/django_demo/generic_foreignkey/apps.py
examples/django_demo/generic_foreignkey/factories.py
examples/django_demo/generic_foreignkey/migrations/0001_initia
...[truncated]...
tests/test_fuzzy.py
tests/test_helpers.py
tests/test_mongoengine.py
tests/test_regression.py
tests/test_transformer.py
tests/test_using.py
tests/test_utils.py
tests/testdata/__init__.py
tests/utils.py

[step 1]
thought: Let me look at the alchemy.py file since that's where the issue is occurring.

action: {"tool": "Read", "args": {"file_path": "factory/alchemy.py"}}
observation: factory/alchemy.py
1. # Copyright: See the LICENSE file.
2. 
3. from sqlalchemy.exc import IntegrityError
4. from sqlalchemy.orm.exc import NoResultFound
5. 
6. from . import base, errors
7. 
8. SESSION_PERSISTENCE_COMMIT = 'commit'
9. SESSION_PERSISTENCE_FLUSH = 'flush'
10. VALID_SESSION_PERSISTENCE_TYPES = [
11.     None,
12.     SESSION_PERSISTENCE_COMMIT,
13.     SESSION_PERSISTENCE_FLUSH,
14.
...[truncated]...
ersistence == SESSION_PERSISTENCE_FLUSH:
108.             session.flush()
109.         elif session_persistence == SESSION_PERSISTENCE_COMMIT:
110.             session.commit()
111.         return obj

[step 2]
thought: Now I can clearly see the issue. The `_save` method (line 102) has a `session` parameter, and in `_create` (line 99) and `_get_or_create` (line 69), it's calling `cls._save(model_class, session, *args, **kwargs)`.

When the model has a column named `session`, that column gets passed in `kwargs` along with the `session` parameter, causing the "multiple values for argument 'session'" error.

The fix
...[truncated]...
hing unambiguous like `_session` or `db_session`, then update all calls to use `session` as the actual argument. This way the parameter name won't conflict with the column name in the model's kwargs.

action: {"tool": "Edit", "args": {"file_path": "factory/alchemy.py", "old_string": "    @classmethod\n    def _save(cls, model_class, session, *args, **kwargs):\n        session_persistence = cls._meta.sqlalchemy_session_persistence\n\n        obj = model_class(*args, **kwargs)\n        session.add(obj)\n        if session_persistence == SESSION_PERSISTENCE_FLUSH:\n            session.flush()\n        eli
...[truncated]...
f session_persistence == SESSION_PERSISTENCE_FLUSH:\n            _session.flush()\n        elif session_persistence == SESSION_PERSISTENCE_COMMIT:\n            _session.commit()\n        return obj"}}
observation: Edited factory/alchemy.py (1 replacement).

[step 3]
thought: The fix has been applied. I renamed the `session` parameter to `_session` (with an underscore prefix to indicate it's a private/internal parameter) to avoid the naming collision with a `session` column in the model.

The key changes:
1. `_save(cls, model_class, session, *args, **kwargs)` → `_save(cls, model_class, _session, *args, **kwargs)`
2. Updated all references to `session` to `_session` wit
...[truncated]...
d as a positional argument (not a keyword argument), so the parameter name change doesn't affect the call sites.

Let me verify the fix by reading the file again to make sure the changes are correct.

action: {"tool": "Read", "args": {"file_path": "factory/alchemy.py"}}
observation: factory/alchemy.py
1. # Copyright: See the LICENSE file.
2. 
3. from sqlalchemy.exc import IntegrityError
4. from sqlalchemy.orm.exc import NoResultFound
5. 
6. from . import base, errors
7. 
8. SESSION_PERSISTENCE_COMMIT = 'commit'
9. SESSION_PERSISTENCE_FLUSH = 'flush'
10. VALID_SESSION_PERSISTENCE_TYPES = [
11.     None,
12.     SESSION_PERSISTENCE_COMMIT,
13.     SESSION_PERSISTENCE_FLUSH,
14.
...[truncated]...
sistence == SESSION_PERSISTENCE_FLUSH:
109.             _session.flush()
110.         elif session_persistence == SESSION_PERSISTENCE_COMMIT:
111.             _session.commit()
112.         return obj

[step 4]
thought: The fix looks good. The key changes:

1. `_save(cls, model_class, session, *args, **kwargs)` → `_save(cls, model_class, _session, *args, **kwargs)` - Renamed the parameter to avoid conflict with a `session` column in the model.

2. Updated all internal references to use `_session`:
   - `_session.add(obj)`
   - `_session.flush()`
   - `_session.commit()`

3. The call sites (`_create` and `_get_or_
...[truncated]...
`session` column or any other similar naming will work correctly

The warning in the code docstring is a bit misleading now since it mentions `session` but we're using `_session`. Let me update that.

action: {"tool": "Edit", "args": {"file_path": "factory/alchemy.py", "old_string": "    @classmethod\n    def _save(cls, model_class, _session, *args, **kwargs):\n        \"\"\"Save an instance of the model to the database.\"\"\"", "new_string": "    @classmethod\n    def _save(cls, model_class, _session, *args, **kwargs):\n        \"\"\"Save an instance of the model to the database.\n        \n        :p
...[truncated]...
sion to use for saving\n        :param args: Additional positional arguments to pass to model __init__\n        :param kwargs: Additional keyword arguments to pass to model __init__\n        \"\"\""}}
observation: Edited factory/alchemy.py (1 replacement).

[step 5]
thought: Good, now the fix is complete and documented. Let me summarize what was done:

## Summary

The issue was a naming collision in `factory/alchemy.py` between:
1. The `_save` method's `session` parameter (used internally by the factory for database operations)
2. A model column also named `session` (or any other column that could be passed as a keyword argument)

### The Bug
When calling `_save(model
...[truncated]...
ter in the function signature, the positional argument still maps correctly.

Now any model with a `session` column (or any other combination that could cause similar collisions) will work correctly.

action: 
observation: 

# Your patch
diff --git a/factory/alchemy.py b/factory/alchemy.py
index 2d24887..980a13f 100644
--- a/factory/alchemy.py
+++ b/factory/alchemy.py
@@ -99,13 +99,20 @@ class SQLAlchemyModelFactory(base.Factory):
         return cls._save(model_class, session, *args, **kwargs)
 
     @classmethod
-    def _save(cls, model_class, session, *args, **kwargs):
+    def _save(cls, model_class, _session, *args, **kwargs):
+        """Save an instance of the model to the database.
+        
+        :param model_class: The model class to save
+        :param _session: The SQLAlchemy session to use for saving
+        :param args: Additional positional arguments to pass to model __init__
+        :param kwargs: Additional keyword arguments to pass to model __init__
+        """
         session_persistence = cls._meta.sqlalchemy_session_persistence
 
         obj = model_class(*args, **kwargs)
-        session.add(obj)
+        _session.add(obj)
         if session_persistence == SESSION_PERSISTENCE_FLUSH:
-            session.flush()
+            _session.flush()
         elif session_persistence == SESSION_PERSISTENCE_COMMIT:
-            session.commit()
+            _session.commit()
         return obj


# Verdict
outcome: FAILED (tests failed)
raw_task_reward: 0.000
shaped_reward: 0.000
exit_reason: agent
test_output:
+ source /opt/miniconda3/bin/activate
++ _CONDA_ROOT=/opt/miniconda3
++ . /opt/miniconda3/etc/profile.d/conda.sh
+++ export CONDA_EXE=/opt/miniconda3/bin/conda
+++ CONDA_EXE=/opt/miniconda3/bin/conda
+++ export _CE_M=
+++ _CE_M=
+++ export _CE_CONDA=
+++ _CE_CONDA=
+++ export CONDA_PYTHON_EXE=/opt/miniconda3/bin/python
+++ CONDA_PYTHON_EXE=/opt/miniconda3/bin/python
+++ '[' -z x ']'
++ conda activate
++ local cmd=activate
++ case "$cmd" in
++ __conda_activate activate
++ '[' -n '' ']'
++ local ask_conda
+++ PS1='(testbed) '
+++ __conda_exe shell.posix activate
+++ /opt/miniconda3/bin/conda shell.posix activate
++ ask_conda='PS1='\''(base) '\''
export PATH='\''/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin'\''
export CONDA_PREFIX='\''/opt/miniconda3'\''
export CONDA_SHLVL='\''2'\''
export CONDA_DEFAULT_ENV='\''base'\''
export CONDA_PROMPT_MODIFIER='\''(base) '\''
export CONDA_PREFIX_1='\''/opt/miniconda3/envs/testbed'\''
export CONDA_EXE='\''/opt/miniconda3/bin/conda'\''
export _CE_M='\'''\''
export _CE_CONDA='\'''\''
export CONDA_PYTHON_EXE='\''/opt/miniconda3/bin/python'\'''
++ eval 'PS1='\''(base) '\''
export PATH='\''/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin'\''
export CONDA_PREFIX='\''/opt/miniconda3'\''
export CONDA_SHLVL='\''2'\''
export CONDA_DEFAULT_ENV='\''base'\''
export CONDA_PROMPT_MODIFIER='\''(base) '\''
export CONDA_PREFIX_1='\''/opt/miniconda3/envs/testbed'\''
export CONDA_EXE='\''/opt/miniconda3/bin/conda'\''
export _CE_M='\'''\''
export _CE_CONDA='\'''\''
export CONDA_PYTHON_EXE='\''/opt/miniconda3/bin/python'\'''
+++ PS1='(base) '
+++ export PATH=/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin
+++ PATH=/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr
...[truncated]...
it
PASSED tests/test_alchemy.py::SQLAlchemySessionPersistenceTestCase::test_type_error
PASSED tests/test_alchemy.py::SQLAlchemyNonIntegerPkTestCase::test_creation
PASSED tests/test_alchemy.py::SQLAlchemyNonIntegerPkTestCase::test_first
PASSED tests/test_alchemy.py::SQLAlchemyNonIntegerPkTestCase::test_force_pk
PASSED tests/test_alchemy.py::SQLAlchemyNonIntegerPkTestCase::test_many
PASSED tests/test_alchemy.py::SQLAlchemyNoSessionTestCase::test_build_does_not_raises_exception_when_no_session_was_set
PASSED tests/test_alchemy.py::SQLAlchemyNoSessionTestCase::test_create_raises_exception_when_no_session_was_set
PASSED tests/test_alchemy.py::NameConflictTests::test_no_name_conflict_on_save
FAILED tests/test_alchemy.py::NameConflictTests::test_no_name_conflict_on_get_or_create
========================= 1 failed, 22 passed in 0.66s =========================
+ : '>>>>> End Test Output'
+ git checkout b53b2be578a92b48934248ebeedb99d8215f17a1 -- tests/alchemyapp/models.py tests/test_alchemy.py


Write the reflection now.

==> overleaf_rr_public/assets/retrospection/passed_retrospection.txt <==
The task was to fix an issue where interactions were not cleared when a test raised an exception, causing subsequent tests to fail due to seeing stale interactions. I assumed that the problem was in the `__exit__` method of the `Pact` class not calling `verify()` when an exception occurred, and that `verify()` is responsible for clearing the interactions. The evidence supporting this assumption was that `verify()` does clear `self._interactions = []`, and when an exception occurs, `__exit__` returns early without calling `verify()`. The fix was to add `self._interactions = []` in the exception handling block of `__exit__`. The verdict was PASSED, indicating the fix worked. The correct assumption was that clearing interactions in `__exit__` when an exception occurs is necessary to prevent stale interactions from affecting subsequent tests. The trigger for applying this lesson is when a test using the pact context manager raises an exception and subsequent tests using the same pact object fail due to seeing stale interactions.
</think>

I assumed that the issue stemmed from the `__exit__` method not clearing interactions when an exception occurred, relying on `verify()` to handle cleanup. The evidence supporting this was that `verify()` explicitly clears `self._interactions`, and the bug report indicated stale interactions persisted after exceptions. The correct decision was to clear interactions directly in `__exit__` when an exception is detected, ensuring proper state reset regardless of whether `verify()` is called. This lesson applies whenever a pact context manager test raises an exception and subsequent tests using the same pact object fail due to residual interaction state.

==> overleaf_rr_public/assets/retrospection/passed_system.txt <==
You are a software engineer reviewing your own attempt at a coding task. You are given the task, a summary of the actions you took, and the final verdict from the test suite. Write a SHORT reflection (one paragraph, no lists) that: (a) names a consequential assumption or decision; (b) explains what evidence supports or contradicts that assumption or decision; (c) if the assumption or decision was wrong, explains what the correct assumption or decision would be; and (d) identifies concrete triggers for when to apply the lesson.

A passing verdict does not mean that all assumptions or decisions were correct. A failing verdict does not mean that all assumptions or decisions were incorrect. If the evidence is insufficient, state the uncertainty and describe what to try next time to learn more. Do not restate the task. Do not mention that this is a reflection or a review.

==> overleaf_rr_public/assets/retrospection/passed_user.txt <==
# Task
Interactions not cleared when error in test
### Have you read the Contributing Guidelines on issues?

- [ ] I have read the [Contributing Guidelines on issues](https://github.com/pact-foundation/pact-python/main/CONTRIBUTING.md#issues).

### Prerequisites

- [X] I'm using the latest version of `pact-python`.
- [ ] I have read the console error message carefully (if applicable).

### Description

I have two tests with the same pact. When the first one raise an exception "verify" is not called and interactions are not cleared. When next test runs it sees other tests interactions and fails. When tests run in different order then there is no dependency issue.

### Reproducible demo

https://gist.github.com/dryobates/2a5b3028fc7f92dca23830b3ec0be225

### Steps to reproduce

pytest test_failing_pact_dependency.py

### Expected behavior

There should be no dependency between two tests.

### Actual behavior

Currently when one test raise an exception, the other test also fails but should not.

### Your environment

- Pact Python version used: master branch and 1.7.0
- OS: ArchLinux


### Self-service

- [X] I'd be willing to fix this bug myself.

# What you did
[step 0]
thought: Let me analyze this issue. The user is reporting that when one test raises an exception, the pact interactions are not cleared, causing subsequent tests to fail due to seeing interactions from the previous test.

First, I should read the reproducible demo to understand the issue better.

action: {"tool": "Glob", "args": {"pattern": "**/*.py"}}
observation: conftest.py
examples/__init__.py
examples/conftest.py
examples/src/__init__.py
examples/src/consumer.py
examples/src/fastapi.py
examples/src/flask.py
examples/src/message.py
examples/tests/__init__.py
examples/tests/test_00_consumer.py
examples/tests/test_01_provider_fastapi.py
examples/tests/test_01_provider_flask.py
examples/tests/test_02_message_consumer.py
examples/tests/test_03_message_provid
...[truncated]...
sts/v3/compatiblity_suite/util.py
tests/v3/conftest.py
tests/v3/test_async_interaction.py
tests/v3/test_ffi.py
tests/v3/test_http_interaction.py
tests/v3/test_pact.py
tests/v3/test_sync_interaction.py

[step 1]
thought: Let me read the test file from the gist to understand the issue. The gist URL is https://gist.github.com/dryobates/2a5b3028fc7f92dca23830b3ec0be225. Let me try to find this test file or understand what it contains by looking at the repository structure. Actually, I should check if this test file exists or if I need to create a reproduction. The user mentioned this file exists at `test_failing_pact_dependency.py`. Let me check for it.

action: {"tool": "Bash", "args": {"command": "ls -la test_failing_pact_dependency.py 2>/dev/null || echo \"File not found in current directory\"", "description": "Check if test file exists in current directory"}}
observation: Exit code: 0
STDOUT:
File not found in current directory

STDERR:


[step 2]
thought: Let me search for this file in the repository.

action: {"tool": "Glob", "args": {"pattern": "**/test_failing_pact_dependency.py"}}
observation: No files matched.

[step 3]
thought: The file doesn't exist yet - I need to create it based on the gist. Let me fetch the gist or recreate the test based on what the user described. The gist URL is https://gist.github.com/dryobates/2a5b3028fc7f92dca23830b3ec0be225. Let me read the gist to understand the test case.

Actually, since I can't access external URLs directly, let me create a test case based on the description:
- Two tests w
...[truncated]...
ring "verify"
- Interactions are not cleared
- Second test fails because it sees interactions from the first test

Let me create a reproduction test first, then analyze the pact code to find the bug.

action: {"tool": "Write", "args": {"content": "\"\"\"Test reproduction for: Interactions not cleared when error in test\"\"\"\nimport tempfile\nimport os\nfrom pact import Pact, Consumer\n\n# Create pact in temporary directory\npact_dir = tempfile.mkdtemp()\npact_file = os.path.join(pact_dir, \"pact.json\")\n\n# Create the pact\npact = Pact(\n    consumer=\"myconsumer\",\n    provider=\"myprovider\",\n   
...[truncated]...
ovided_interactions=True)\n    print(\"Third test passed\")\n\nif __name__ == \"__main__\":\n    import pytest\n    pytest.main([__file__, \"-v\"])\n", "file_path": "test_failing_pact_dependency.py"}}
observation: Wrote test_failing_pact_dependency.py (1578 bytes).

[step 4]
thought: Now let me run the test to see if I can reproduce the issue:

action: {"tool": "Bash", "args": {"command": "python -m pytest test_failing_pact_dependency.py -v 2>&1", "description": "Run the reproduction test"}}
observation: Exit code: 2
STDOUT:
============================= test session starts ==============================
platform linux -- Python 3.9.25, pytest-7.4.4, pluggy-1.6.0 -- /opt/miniconda3/envs/testbed/bin/python
cachedir: .pytest_cache
rootdir: /testbed
configfile: pyproject.toml
plugins: asyncio-0.23.8, bdd-7.3.0, anyio-4.12.0, cov-4.1.0
asyncio: mode=strict
collecting ... collected 0 items / 1 error

=
...[truncated]...
_init__() got an unexpect...
!!!!!!!!!!!!!!!!!!!! Interrupted: 1 error during collection !!!!!!!!!!!!!!!!!!!!
=============================== 1 error in 0.87s ===============================

STDERR:


[step 5]
thought: Let me check the Pact constructor to see what parameters it accepts:

action: {"tool": "Read", "args": {"file_path": "pact/pact.py"}}
observation: pact/pact.py
1. """API for creating a contract and configuring the mock service."""
2. from __future__ import unicode_literals
3. 
4. import os
5. import platform
6. from subprocess import Popen
7. import warnings
8. 
9. import psutil
10. import requests
11. from requests.adapters import HTTPAdapter
12. from requests.packages.urllib3 import Retry
13. 
14. from .broker import Broker
15. from .const
...[truncated]...
      if self.body is not None:
462.             response['body'] = self.body
463. 
464.         if self.headers:
465.             response['headers'] = self.headers
466. 
467.         return response

[step 6]
thought: Now I understand the issue. Looking at the `Pact` class:

1. The `verify()` method at line 275 clears the interactions: `self._interactions = []`
2. The `__exit__` method at line 381 is called when exiting a context, and if there's an exception, it just returns early (line 387) without calling `verify()`
3. The `setup()` method at line 173 sends the interactions to the mock service

The problem is
...[truncated]...
ld create a more direct test case to isolate the exact problem. The key is to check whether `setup()` actually clears and re-completes interactions, or if it just adds to them without proper cleanup.

action: {"tool": "Write", "args": {"file_path": "test_failing_pact_dependency.py", "content": "\"\"\"Test reproduction for: Interactions not cleared when error in test\"\"\"\nimport pytest\nfrom pact import Consumer, Provider\n\n# Test 1 that fails\ndef test_first_failing_and_second_should_pass_without_exception():\n    \"\"\"\n    First test that fails but doesn't call verify()\n    \"\"\"\n    pact = Co
...[truncated]...
ct.uri + '/path3')\n        assert response.status_code == 200\n    \n    pact.verify()\n    print(\"Test 3: PASSED\")\n\nif __name__ == \"__main__\":\n    pytest.main([__file__, \"-v\", \"-s\"])\n"}}
observation: Wrote test_failing_pact_dependency.py (1970 bytes).

[step 7]
thought: Wait, I need to check if the mock service is working. Let me check if there's a mock service available.

action: {"tool": "Bash", "args": {"command": "which pact 2>/dev/null || echo \"pact not in PATH\"", "description": "Check if pact mock service is available"}}
observation: Exit code: 0
STDOUT:
pact not in PATH

STDERR:


[step 8]
thought: Let me check what the mock service path is:

action: {"tool": "Bash", "args": {"command": "cat pact/constants.py", "description": "Check the mock service path constant"}}
observation: Exit code: 0
STDOUT:
"""
Constant values for the pact-python package.

This will default to the bundled Pact binaries bundled with the package, but
should these be unavailable or the environment variable `PACT_USE_SYSTEM_BINS` is
set to `TRUE` or `YES`, the system Pact binaries will be used instead.
"""
import os
import shutil
import warnings
from pathlib import Path

__all__ = [
    "BROKER_CLIEN
...[truncated]...
executable("pact-broker")
MESSAGE_PATH = _find_executable("pact-message")
MOCK_SERVICE_PATH = _find_executable("pact-mock-service")
VERIFIER_PATH = _find_executable("pact-provider-verifier")

STDERR:


[step 9]
thought: Let me check if the mock service exists:

action: {"tool": "Bash", "args": {"command": "ls -la pact/bin/ 2>/dev/null || echo \"No bin directory\"", "description": "Check for pact bin directory"}}
observation: Exit code: 0
STDOUT:
total 19288
drwxr-xr-x 2 1001 127     4096 Sep 12  2023 .
drwxr-xr-x 1 1001 127     4096 Sep 19 06:30 ..
-rwxr-xr-x 1 1001 127      984 Sep 12  2023 pact
-rwxr-xr-x 1 1001 127      991 Sep 12  2023 pact-broker
-rwxr-xr-x 1 1001 127      992 Sep 12  2023 pact-message
-rwxr-xr-x 1 1001 127      997 Sep 12  2023 pact-mock-service
-rwxr-xr-x 1 1001 127 19709560 Mar 20  2023 pact-p
...[truncated]...
-provider-verifier
-rwxr-xr-x 1 1001 127     1007 Sep 12  2023 pact-publish
-rwxr-xr-x 1 1001 127      997 Sep 12  2023 pact-stub-service
-rwxr-xr-x 1 1001 127      988 Sep 12  2023 pactflow

STDERR:


[step 10]
thought: Good, the mock service is available. The issue I described is a bit different from the original issue. Let me re-read the original issue more carefully.

The original issue says:
1. Two tests with the same pact
2. When the first test raises an exception, `verify()` is not called
3. Interactions are not cleared
4. When next test runs, it sees other tests' interactions and fails

Let me look at the 
...[truncated]...
ctions or verifying them. This means stale interactions linger, potentially confusing subsequent tests. The fix needs to be in `__exit__` to properly handle the cleanup step when an exception occurs.

action: {"tool": "Write", "args": {"file_path": "test_issue_reproduction.py", "content": "\"\"\"Reproduction test for the issue: Interactions not cleared when error in test\"\"\"\nimport pytest\nfrom pact import Consumer, Provider\nimport time\n\ndef test_exception_clears_interactions():\n    \"\"\"Test that exceptions properly clear interactions\"\"\"\n    pact = Consumer('consumer').has_pact_with(Provid
...[truncated]...
s.get(pact2.uri + '/api/v1/resource2')\n            assert response.status_code == 200\n        except AssertionError as e:\n            print(f\"Test failed with error: {e}\")\n            raise\n"}}
observation: Wrote test_issue_reproduction.py (1966 bytes).

[step 11]
thought: Let me actually run a simpler test to understand the behavior. The key insight from the code is:

1. When `__exit__` is called with an exception, it just returns without `verify()`
2. `verify()` clears `self._interactions = []`
3. But if `__exit__` doesn't call `verify()`, the interactions are never cleared

However, the next test will call `setup()` which should send new interactions. Let me trac
...[truncated]...
me think about this more carefully...

Actually, I think I need to understand the issue better by looking at the actual behavior. Let me create a test that simulates the exact scenario from the gist.

action: {"tool": "Bash", "args": {"command": "curl -s \"https://gist.githubusercontent.com/dryobates/2a5b3028fc7f92dca23830b3ec0be225/raw\" 2>/dev/null | head -100 || echo \"Could not fetch gist\"", "description": "Fetch the gist content"}}
observation: Exit code: 0
STDOUT:
import atexit

import requests
from pact import Consumer, Provider

pact = Consumer("consumer").has_pact_with(Provider("provider"))
pact.start_service()
atexit.register(pact.stop_service)


def test_a():
    pact.given("").upon_receiving("").with_request("get", "/1").will_respond_with(200)
    with pact:
        raise Exception


def test_b():
    pact.given("").upon_receiving("").with_request("get", "/2").will_respond_with(200)
    with pact:
        requests.get("http://127.0.0.1:1234/2")

STDERR:


[step 12]
thought: Now I can see the actual issue! The problem is:

1. `test_a()` raises an exception inside the `with pact:` context but doesn't call `verify()`
2. `test_b()` uses the same `pact` object and makes a request
3. Because `test_a()` didn't clear the interactions, the mock service still has interactions from test_a
4. When `test_b()` calls `__enter__` -> `setup()`, the mock service might have stale inter
...[truncated]...
 should be cleared...

Unless the mock service is not properly shut down between tests, and there's some state pollution?

Let me create a test that simulates the exact scenario and see what happens.

action: {"tool": "Write", "args": {"file_path": "test_failing_pact_dependency.py", "content": "\"\"\"Reproduction test for: Interactions not cleared when error in test\"\"\"\nimport atexit\nimport requests\nimport pytest\nfrom pact import Consumer, Provider\n\npact = Consumer(\"consumer\").has_pact_with(Provider(\"provider\"))\npact.start_service()\natexit.register(pact.stop_service)\n\n\ndef test_a():\n 
...[truncated]...
l_respond_with(200)\n    with pact:\n        response = requests.get(\"http://127.0.0.1:1234/2\")\n        print(f\"Response: {response.status_code}\")\n        assert response.status_code == 200\n"}}
observation: Wrote test_failing_pact_dependency.py (831 bytes).

[step 13]
thought: Let me run this test to see if I can reproduce the issue:

action: {"tool": "Bash", "args": {"command": "python -m pytest test_failing_pact_dependency.py -v -s 2>&1", "description": "Run reproduction test"}}
observation: Exit code: 1
STDOUT:
============================= test session starts ==============================
platform linux -- Python 3.9.25, pytest-7.4.4, pluggy-1.6.0 -- /opt/miniconda3/envs/testbed/bin/python
cachedir: .pytest_cache
rootdir: /testbed
configfile: pyproject.toml
plugins: asyncio-0.23.8, bdd-7.3.0, anyio-4.12.0, cov-4.1.0
asyncio: mode=strict
collecting ... mock WARN: Please note: we are
...[truncated]...
======================
INFO: Writing pact before shutting down

Writing pact for provider to /testbed/consumer-provider.json
INFO  going to shutdown ...
INFO  WEBrick::HTTPServer#start done.

STDERR:


[step 14]
thought: I've reproduced the issue. Now I can see exactly what's happening:

1. `test_a` defines an interaction (`/1`) and starts the mock service
2. `test_a` raises an exception, so `__exit__` doesn't call `verify()`
3. `test_b` starts the same pact, defines interaction (`/2`), and starts the mock service
4. `test_b` makes the request to `/2`
5. `test_b.__exit__` is called, which calls `verify()`
6. `veri
...[truncated]...
est_a, /2 from test_b's setup call, but then test_b fails to verify because it needs to see /1 as well. But /1 should have been cleared...

Unless the issue is with the file_write_mode and pact file?

action: {"tool": "Read", "args": {"file_path": "pact/pact.py", "offset": 371, "limit": 30}}
observation: pact/pact.py
371.     def __enter__(self):
372.         """
373.         Enter a Python context.
374. 
375.         Sets up the mock service to expect the client requests.
376.         """
377.         self.setup()
378. 
379.     def __exit__(self, exc_type, exc_val, exc_tb):
380.         """
381.         Exit a Python context.
382. 
383.         Calls the mock service to verify that all interacti
...[truncated]...
tchers."""
394. 
395.     def json(self):
396.         """Convert the object to a JSON version of the mock service."""
397.         raise NotImplementedError
398. 
399. 
400. class Request(FromTerms):

[step 15]
thought: Now I see the issue more clearly. Looking at the flow:

1. When `with pact:` is entered in `test_a`, `__enter__` is called which calls `setup()`. This sends `/1` to the mock service.
2. When the exception is thrown, `__exit__` is called with the exception, and it returns early without calling `verify()`.
3. When `test_b`'s `with pact:` is entered, `__enter__` is called which calls `setup()`. This 
...[truncated]...
 pact and starts the mock service at module level, then builds up interactions before entering the context. This means the interactions are already in memory before the mock service knows they exist.

action: {"tool": "Read", "args": {"file_path": "pact/pact.py", "offset": 337, "limit": 20}}
observation: pact/pact.py
337.     def _insert_interaction_if_complete(self):
338.         """
339.         Insert a new interaction if current interaction is complete.
340. 
341.         An interaction is complete if it has all the mandatory fields.
342.         If there are no interactions, a new interaction will be added.
343. 
344.         :rtype: None
345.         """
346.         if not self._interaction
...[truncated]...
):
352.         """
353.         Wait for the mock service to be ready for requests.
354. 
355.         :rtype: None
356.         :raises RuntimeError: If there is a problem starting the mock service.

[step 16]
thought: So `_insert_interaction_if_complete()` is called 
...[truncated]...
sts/test
...[truncated]...
----- coverage: platform linux, python 3.9.25-final-0 -----------
Coverage XML written to file coverage.xml


============================== 10 passed in 0.95s ==============================

STDERR:


[step 27]
thought: All context manager tests pass. However, I want to make sure the fix is complete. Let me think about edge cases:

1. What if `verify()` raises an exception? The interactions would be cleared by `verify()` first, then the exception would be raised, and then `__exit__` would try to clear again (setting an empty list to empty list). This should be fine.

2. What if `evaluate()` (the method that calls
...[truncated]...
eractions but the pact object hasn't cleared them. The current fix clears the pact's internal state but leaves the mock service in an inconsistent state. For jedi, this might be acceptable if subseqe

action: {"tool": "Read", "args": {"file_path": "pact/verify_wrapper.py"}}
observation: pact/verify_wrapper.py
1. """Wrapper to verify previously created pacts."""
2. 
3. import warnings
4. from pact.constants import VERIFIER_PATH
5. import sys
6. import os
7. import platform
8. 
9. import subprocess
10. from os.path import isdir, join, isfile
11. from os import listdir
12. 
13. 
14. def capture_logs(process, verbose):
15.     """Capture logs from ruby process."""
16.     warnings.wa
...[truncated]...
   raise Exception('todo')
258. 
259.         command.extend(["--provider-app-version",
260.                        provider_app_version,
261.                        "--publish-verification-results"])

[step 28]
thought: The `verify_wrapper.py` is a different class that's used for pact verification, not for the mock service context. It doesn't have a similar issue.

Now let me also check if there's a similar issue in the V3 module:

action: {"tool": "Read", "args": {"file_path": "pact/v3/pact.py"}}
observation: pact/v3/pact.py
1. """
2. Pact between a consumer and a provider.
3. 
4. This module defines the classes that are used to define a Pact between a
5. consumer and a provider. It defines the interactions between the two parties,
6. and provides the functionality to verify that the interactions are satisfied.
7. 
8. For the roles of consumer and provider, see the documentation for the
9. `pact.v3.ser
...[truncated]...
             response, based on whether the
537.                 [`will_respond_with(...)`][pact.v3.Interaction.will_respond_with]
538.                 method has been called.

[truncated 34442 chars]

[step 29]
thought: The V3 module uses a different approach (FFI-based) that doesn't have the same `. _interactions` list. It's a different implementation and doesn't have the same issue.

Now, let me also think about one more edge case. What happens if the `setup()` call in `__enter__` fails (raises an exception before any interactions are set up)? In that case, the interactions should still be cleared. But looking 
...[truncated]...
act.start_service()
atexit.register(pact.stop_service)
```

The mock service is stopped at exit. This should be fine.

Now let me also run some more tests to make sure the fix doesn't break anything:

action: {"tool": "Bash", "args": {"command": "python -m pytest tests/test_pact.py tests/test_consumer.py -v 2>&1 | tail -30", "description": "Run all pact and consumer tests", "timeout": 120}}
observation: Exit code: 0
STDOUT:
tests/test_pact.py::PactContextManagerTestCase::test_init_defaults PASSED [ 67%]
tests/test_pact.py::PactContextManagerTestCase::test_init_publish_to_broker PASSED [ 68%]
tests/test_pact.py::PactContextManagerTestCase::test_successful PASSED   [ 70%]
tests/test_pact.py::PactContextManagerSetupTestCase::test_definition_all_options PASSED [ 71%]
tests/test_pact.py::PactContextMa
...[truncated]...
----- coverage: platform linux, python 3.9.25-final-0 -----------
Coverage XML written to file coverage.xml


============================== 70 passed in 1.90s ==============================

STDERR:


[step 30]
thought: All 70 tests pass. Now let me clean up the test files I created and summarize the fix.

action: {"tool": "Bash", "args": {"command": "rm -f test_failing_pact_dependency.py test_failing_pact_dependency_debug.py", "description": "Clean up test files"}}
observation: Exit code: 0
STDOUT:

STDERR:


[step 31]
thought: Now let me verify the fix once more by looking at the changed code:

action: {"tool": "Read", "args": {"file_path": "pact/pact.py", "offset": 378, "limit": 15}}
observation: pact/pact.py
378. 
379.     def __exit__(self, exc_type, exc_val, exc_tb):
380.         """
381.         Exit a Python context.
382. 
383.         Calls the mock service to verify that all interactions occurred as
384.         expected, and has it write out the contracts to disk.
385.         """
386.         if (exc_type, exc_val, exc_tb) != (None, None, None):
387.             # Clear interactio
...[truncated]...
when an exception occurs to prevent
388.             # subsequent tests from seeing stale interactions
389.             self._interactions = []
390.             return
391. 
392.         self.verify()

[step 32]
thought: The fix looks good. Let me summarize what was done:

## Summary

### Problem
When a test using the `with pact:` context manager raises an exception, the `__exit__` method returns early without calling `verify()`. Since `verify()` clears the `_interactions` list, the stale interactions remain in memory. This causes subsequent tests using the same pact object to see the stale interactions from the p
...[truncated]...
est_pact.py` and `tests/test_consumer.py` pass
- The reproduction test from the issue now passes (test `b` no longer fails)

The fix is minimal, focused, and doesn't break any existing functionality.

action: {"tool": "Bash", "args": {"command": "rm -rf /testbed/consumer-provider.json", "description": "Clean up any test artifacts"}}
observation: Exit code: 0
STDOUT:

STDERR:


[step 33]
thought: The fix is complete. Let me provide a final summary.

action: {"tool": "Bash", "args": {"command": "ls /testbed/*.json 2>/dev/null | head -5", "description": "Check if any pact files remain"}}
observation: Exit code: 0
STDOUT:

STDERR:


[step 34]
thought: Good, no pact files remain. The fix is complete.

action: {"tool": "Read", "args": {"file_path": "pact/pact.py", "offset": 375, "limit": 20}}
observation: pact/pact.py
375.         Sets up the mock service to expect the client requests.
376.         """
377.         self.setup()
378. 
379.     def __exit__(self, exc_type, exc_val, exc_tb):
380.         """
381.         Exit a Python context.
382. 
383.         Calls the mock service to verify that all interactions occurred as
384.         expected, and has it write out the contracts to disk.
385.   
...[truncated]...
ption occurs to prevent
388.             # subsequent tests from seeing stale interactions
389.             self._interactions = []
390.             return
391. 
392.         self.verify()
393. 
394. 

[step 35]
thought: The fix is complete and in place. Let me provide a final summary.

action: {"tool": "Bash", "args": {"command": "echo \"Fix applied successfully. The __exit__ method in pact/pact.py now clears self._interactions when an exception occurs.\"", "description": "Final confirmation"}}
observation: Exit code: 0
STDOUT:
Fix applied successfully. The __exit__ method in pact/pact.py now clears self._interactions when an exception occurs.

STDERR:


[step 36]
thought: The fix is complete. I've identified the issue, applied the fix, verified it works with reproduction tests and all existing tests pass. The issue was that when a test raised an exception, the `__exit__` method would return early without clearing the `_interactions` list. This caused subsequent tests using the same pact object to see stale interactions from the previous failed test.

The fix is a simple one-line change that clears `self._interactions` when an exception occurs in `__exit__`, before returning early.

action: 
observation: 

# Your patch
diff --git a/pact/pact.py b/pact/pact.py
index c03e02a..95d825b 100644
--- a/pact/pact.py
+++ b/pact/pact.py
@@ -384,6 +384,9 @@ class Pact(Broker):
         expected, and has it write out the contracts to disk.
         """
         if (exc_type, exc_val, exc_tb) != (None, None, None):
+            # Clear interactions when an exception occurs to prevent
+            # subsequent tests from seeing stale interactions
+            self._interactions = []
             return
 
         self.verify()
diff --git a/test_issue_reproduction.py b/test_issue_reproduction.py
new file mode 100644
index 0000000..2cccf71
--- /dev/null
+++ b/test_issue_reproduction.py
@@ -0,0 +1,56 @@
+"""Reproduction test for the issue: Interactions not cleared when error in test"""
+import pytest
+from pact import Consumer, Provider
+import time
+
+def test_exception_clears_interactions():
+    """Test that exceptions properly clear interactions"""
+    pact = Consumer('consumer').has_pact_with(Provider('provider', api_version='1.0'))
+    
+    pact.given('state A')
+    pact.upon_receiving('request A')
+    pact.with_request('GET', '/api/v1/resource1')
+    pact.will_respond_with(200, body='{\"name\": \"resource1\"}')
+    
+    # Start the mock service
+    pact.start_service()
+    
+    def make_request(path):
+        import requests

...[truncated]...
ovider('provider', api_version='1.0'))
+    
+    # Now try another test - create fresh pact
+    pact2 = Consumer('consumer2').has_pact_with(Provider('provider', api_version='1.0'))
+    
+    pact2.given('state B')
+    pact2.upon_receiving('request B')
+    pact2.with_request('GET', '/api/v1/resource2')
+    pact2.will_respond_with(200, body='{\"name\": \"resource2\"}')
+    
+    with pact2:
+        try:
+            import requests
+            response = requests.get(pact2.uri + '/api/v1/resource2')
+            assert response.status_code == 200
+        except AssertionError as e:
+            print(f"Test failed with error: {e}")
+            raise


# Verdict
outcome: PASSED (tests passed)
raw_task_reward: 1.000
shaped_reward: 1.000
exit_reason: agent
test_output:
+ source /opt/miniconda3/bin/activate
++ _CONDA_ROOT=/opt/miniconda3
++ . /opt/miniconda3/etc/profile.d/conda.sh
+++ export CONDA_EXE=/opt/miniconda3/bin/conda
+++ CONDA_EXE=/opt/miniconda3/bin/conda
+++ export _CE_M=
+++ _CE_M=
+++ export _CE_CONDA=
+++ _CE_CONDA=
+++ export CONDA_PYTHON_EXE=/opt/miniconda3/bin/python
+++ CONDA_PYTHON_EXE=/opt/miniconda3/bin/python
+++ '[' -z x ']'
++ conda activate
++ local cmd=activate
++ case "$cmd" in
++ __conda_activate activate
++ '[' -n '' ']'
++ local ask_conda
+++ PS1='(testbed) '
+++ __conda_exe shell.posix activate
+++ /opt/miniconda3/bin/conda shell.posix activate
++ ask_conda='PS1='\''(base) '\''
export PATH='\''/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin'\''
export CONDA_PREFIX='\''/opt/miniconda3'\''
export CONDA_SHLVL='\''2'\''
export CONDA_DEFAULT_ENV='\''base'\''
export CONDA_PROMPT_MODIFIER='\''(base) '\''
export CONDA_PREFIX_1='\''/opt/miniconda3/envs/testbed'\''
export CONDA_EXE='\''/opt/miniconda3/bin/conda'\''
export _CE_M='\'''\''
export _CE_CONDA='\'''\''
export CONDA_PYTHON_EXE='\''/opt/miniconda3/bin/python'\'''
++ eval 'PS1='\''(base) '\''
export PATH='\''/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin'\''
export CONDA_PREFIX='\''/opt/miniconda3'\''
export CONDA_SHLVL='\''2'\''
export CONDA_DEFAULT_ENV='\''base'\''
export CONDA_PROMPT_MODIFIER='\''(base) '\''
export CONDA_PREFIX_1='\''/opt/miniconda3/envs/testbed'\''
export CONDA_EXE='\''/opt/miniconda3/bin/conda'\''
export _CE_M='\'''\''
export _CE_CONDA='\'''\''
export CONDA_PYTHON_EXE='\''/opt/miniconda3/bin/python'\'''
+++ PS1='(base) '
+++ export PATH=/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr/bin:/sbin:/bin
+++ PATH=/opt/miniconda3/bin:/opt/miniconda3/condabin:/opt/miniconda3/bin:/usr/local/sbin:/usr/local/bin:/usr/sbin:/usr
...[truncated]...
se::test_definition_without_given
PASSED tests/test_pact.py::PactContextManagerSetupTestCase::test_init_custom_mock_service
PASSED tests/test_pact.py::PactContextManagerSetupTestCase::test_init_defaults
PASSED tests/test_pact.py::PactContextManagerSetupTestCase::test_init_publish_to_broker
PASSED tests/test_pact.py::FromTermsTestCase::test_json
PASSED tests/test_pact.py::RequestTestCase::test_all_options
PASSED tests/test_pact.py::RequestTestCase::test_falsey_body
PASSED tests/test_pact.py::RequestTestCase::test_matcher_in_path_gets_converted
PASSED tests/test_pact.py::RequestTestCase::test_sparse
PASSED tests/test_pact.py::ResponseTestCase::test_all_options
PASSED tests/test_pact.py::ResponseTestCase::test_falsey_body
PASSED tests/test_pact.py::ResponseTestCase::test_sparse
============================== 67 passed in 1.97s ==============================
+ : '>>>>> End Test Output'
+ git checkout 7d112f3ed34d780e495a5c02f7eb74010c3e474e -- .github/workflows/test.yml tests/test_pact.py


Write the reflection now.
